Search for Axion-Like Particles from Nearby Pre-Supernova Stars

Axion-like particles (ALPs) are hypothetical pseudoscalar bosons that arise in many extensions of the Standard Model and are well-motivated dark matter candidates. Nearby massive stars in the late stages of stellar evolution provide a promising environment for enhanced ALP production due to their high core temperatures and densities. We search for a combined signal of ALP-induced hard X-ray and soft $\gamma$-ray emission from 18 nearby pre-supernova stars using the full public 22-year INTEGRAL/SPI dataset, construct individual stellar spectra and link them in a coherent analysis. A maximum-likelihood approach is used to extract fluxes in the 20--2000 keV energy range. Stellar evolution models are employed to obtain the expected spectral shapes of ALP production processes peaking between 50--500 keV, depending on stellar mass and evolutionary stage. We construct a joint likelihood that incorporates uncertainties in stellar parameters to derive combined constraints on the coupling constants $g_{a\gamma}$ and $g_{ae}$ as a function of the ALP mass $m_a$. The hard X-ray and soft $\gamma$-ray fluxes of all selected stars are consistent with zero within uncertainties. We provide upper limits on the continuum emission and on the 511 keV and 1809 keV line fluxes. The combined upper limit on $g_{a\gamma} \times g_{ae}$ is $(0.008 - 2) x 10^{-24}$ GeV$^{-1}$ (95% C.I.) while the ALP-photon coupling is constrained to $g_{a\gamma} = (0.13 - 1.26) x 10^{-11}$ GeV$^{-1}$ (95% C.I.) for $m_a\leqq10^{-11}$ eV, depending on the time to core collapse and magnetic field assumptions. Conservative limits of $(0.27 - 1.25) x 10^{-24}$ GeV$^{-1}$ (95% C.I.) are obtained assuming all but one star are in the early He-burning phase. These results rank among the strongest limits on ALP couplings to date and demonstrate the importance of soft $\gamma$-ray observations for probing ALPs and massive star evolution.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

